Tree decomposition and parameterized algorithms for RNA structure-sequence alignment including tertiary interactions and pseudoknots

We present a general setting for structure-sequence comparison in a large class of RNA structures that unifies and generalizes a number of recent works on specific families on structures. Our approach is based on tree decomposition of structures and gives rises to a general parameterized algorithm, where the exponential part of the complexity depends on the family of structures. For each of the previously studied families, our algorithm has the same complexity as the specific algorithm that had been given before.

==> figures/rec_struct.eps_tex <==
%% Creator: Inkscape 0.48.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rec_struct.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{1000pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.4785176)%
    \put(0,0){\includegraphics[width=\unitlength]{rec_struct.eps}}%
    \put(0.1712236,0.2808066){\makebox(0,0)[lb]{\smash{1234567891011121314151617}}}%
    \put(0.1691426,0.2150127){\makebox(0,0)[lb]{\smash{1 , 13}}}%
    \put(0.2613467,0.1556631){\makebox(0,0)[lb]{\smash{1 , 6}}}%
    \put(0.2621841,0.0921631){\makebox(0,0)[lb]{\smash{3 , 8}}}%
    \put(0.3765811,0.1556631){\makebox(0,0)[lb]{\smash{2 , 5}}}%
    \put(0.3755811,0.0921631){\makebox(0,0)[lb]{\smash{4 , 7}}}%
    \put(0.5297705,0.1253252){\makebox(0,0)[lb]{\smash{9 , 12}}}%
    \put(0.5325518,0.0332588){\makebox(0,0)[lb]{\smash{10 , 11}}}%
    \put(0.7279082,0.2128252){\makebox(0,0)[lb]{\smash{14 , 17}}}%
    \put(0.7289092,0.1253252){\makebox(0,0)[lb]{\smash{15 , 16}}}%
    \put(0.0121406,0.2170278){\makebox(0,0)[lb]{\smash{level 0
level 1
level 2}}}%
  \end{picture}%
\endgroup

